K3 surfaces over $\mathbb{Q}$ of degree $10$ that have Picard rank $1$

We give examples of K3 surfaces over $\mathbb{Q}$ of degree $10$ whose geometric Picard group has rank~$1$. These K3 surfaces are intersections in $\mathbb{P}^9$ of three hyperplanes, one quadric and the image of the Pl\"ucker embedding of the Grasmannian $\mathrm{Gr}(2,5)$. We also give an example of a K3 surface of degree $6$ over~$\mathbb{Q}$ whose Picard rank is $1$.

==> Magma_code_to_verify_that_X3_has_Picard_rank_2.txt <==
// Magma code to verify that X3 has Picard rank 2.


// We define the scheme X3.

F3:=GF(3);
P4<x,y,z,v,w>:=ProjectiveSpace(F3,4);
L1:=-y+z;
L2:=z-y;
F:=v*(L1+x)+w*(L2);
G:=x^3 + 2*x*y^2 + y^3 + 2*x*y*z + 2*y*z^2 + 2*z^3 + 2*x^2*v + x*y*v + x*z*v + 2*y*z*v + z^2*v + 2*x*v^2 + 2*y*v^2 + v^3 + 2*x^2*w + y^2*w + x*z*w + z^2*w + 2*x*v*w + 2*y*v*w + 2*v^2*w + 2*y*w^2 + v*w^2 + 2*w^3;
X3:=Scheme(P4, [F,G]);

// We check that X3 is smooth and of dimension 2.

Dimension(X3);
IsNonsingular(X3);

// We start counting points. For this we use the rational map [v:w]:X3->P1

for b:= 1 to 10 do
Fb:=GF(3^b);
P2<yy,zz,vv>:=ProjectiveSpace(Fb,2);
Count:=0;

// We first count in the fibers over points of the form [1:a].

for a in Fb do
L1a:=Evaluate(L1,[0,yy,zz,vv,a*vv]);
L2a:=Evaluate(L2,[0,yy,zz,vv,a*vv]);
XXa:=-L1a-a*L2a;
Ga:=Evaluate(G,[XXa,yy,zz,vv,a*vv]);
Ca:=Curve(P2,Ga);
if IsNonsingular(Ca) then
Ea:=EllipticCurve(Ca);
Count:=Count+Order(Ea);
else
Count:=Count+#RationalPoints(Ca);
end if;
end for;

// Now we count points in the fiber at infinity.

P4<xxx,yyy,zzz,vvv,www>:=ProjectiveSpace(Fb,4);
Cinf:=Scheme(P4,[vvv,Evaluate(L2,[xxx,yyy,zzz,vvv,www]),Evaluate(G,[xxx,yyy,zzz,vvv,www])]);
Binf:=Scheme(P4,[vvv,www,Evaluate(L2,[xxx,yyy,zzz,vvv,www]),Evaluate(G,[xxx,yyy,zzz,vvv,www])]);
Count:=Count+#RationalPoints(Cinf);
Append(~Points,Count);
end for;

// We compute the characteristic polynomial of Frobenius acting on H^2(X2,Ql). How and why this can be done is described in Lemma 0.17.

Points;
TraceFrobs:=[];
for a:= 1 to 10 do
Trace:=Points[a]-3^(2*a)-1;
Append(~TraceFrobs, Trace);
end for;
TraceFrobs;
R<t>:=PolynomialRing(Rationals());
L:=FrobeniusTracesToWeilPolynomials(TraceFrobs, 3, 2, 22: KnownFactor:=(t-3)^2);

// We see that there is only one option for the characteristic polynomial of Frobenius, so we also know the characteristic polynomial for the action on H^2(X2,Ql(1)), which is P20*(t-1)^2. The counter k counts the roots of P20 that are roots of unity.


P20:=R!(Evaluate(L[1],3*t)/(3^22*(t-1)^2));
for m:=1 to 66 do
Phi:=Evaluate(CyclotomicPolynomial(m),t);
if IsDivisibleBy(P20,Phi) then
P20/Phi;
end if;
end for;

// We see that the characteristic polynomial of Frobenius acting on H^2(X2,Ql(1)) has two zeros that are roots of unity. We conclude that the Picard rank of X2 is 2.



==> Magma_script,_which_shows_that_X2_has_Picard_rank_2.txt <==
// Magma script, which shows that X2 has Picard rank 2.

// We define the K3 surface X2.
x^2*v + y^2*v + y*z*v + z^2*v + x*v^2 + y^2*w + y*z*w + z^2*w + x*v*w + v^2*w +
    x*w^2 + z*w^2 + v*w^2 + w^3
F2:=GF(2);
P4<x,y,z,v,w>:=ProjectiveSpace(F2,4);
Q1:=x^2 + y^2 + y*z + z^2 + x*v;
Q2:=y^2 + y*z + z^2 + x*v + v^2 + x*w + z*w + v*w + w^2;
F:=x^2 + x*z + y*z + z^2 + x*v + y*v + z*v + v^2 + y*w + z*w + w^2;
G:=v*Q1+w*Q2;
X2:=Scheme(P4,[F,G]);

// We check that it is smooth and of dimension 2.

Dimension(X2);
IsNonsingular(X2);

// We start counting points on X2. To make this more efficient, we use the map [v:w]:X2->P1.

Points:=[];
for b:=1 to 10 do
Fb:=GF(2^b);
P3<xx,yy,zz,vv>:=ProjectiveSpace(Fb,3);
Count:=0;

// We first count on fibers over points of the form [1:a].

for a in Fb do;
Ga:=Evaluate(Q1,[xx,yy,zz,vv,a*vv])+a*Evaluate(Q2,[xx,yy,zz,vv,a*vv]);
Fa:=Evaluate(F,[xx,yy,zz,vv,a*vv]);
Ca:=Scheme(P3,[Fa,Ga]);
Count:=Count+#RationalPoints(Ca);
end for;

// Now we count over the point at infinity.

Ginf:=Evaluate(Q2,[xx,yy,zz,0,vv]);
Finf:=Evaluate(F,[xx,yy,zz,0,vv]);
Cinf:=Scheme(P3,[Ginf,Finf]);
Count:=Count+#RationalPoints(Cinf);
Append(~Points,Count);
end for;

// We compute the characteristic polynomial of Frobenius acting on H^2(X2,Ql). How and why this can be done is described in Lemma 0.17.

TraceFrobs:=[];
for a:= 1 to 10 do
Trace:=Points[a]-2^(2*a)-1;
Append(~TraceFrobs, Trace);
end for;
TraceFrobs;
R<t>:=PolynomialRing(Rationals());
L:=FrobeniusTracesToWeilPolynomials(TraceFrobs, 2, 2, 22: KnownFactor:=(t-2)^2);
L;

// We see that there is only one option for the characteristic polynomial of Frobenius, so we also know the characteristic polynomial for the action on H^2(X2,Ql(1)), which is P20*(t-1)^2. The counter k counts the roots of P20 that are roots of unity.

k:=0;
P20:=R!(Evaluate(L[1],2*t)/(2^22*(t-1)^2));
for m:=1 to 66 do
Phi:=Evaluate(CyclotomicPolynomial(m),t);
if IsDivisibleBy(P20,Phi) then
k:=k+1;
end if;
end for;
if k eq 0 then
X2;
end if;

// We see that we still have k=0 and so the characteristic polynomial of Frobenius acting on H^2(X2,Ql(1)) has two zeros that are roots of unity. We conclude that the Picard rank of X2 is 2.


==> S2_over_F2_satisfies_Lemma_0.12.txt <==
The Magma code that implies that S2 satisfies Lemma 0.12:

// We let G denote the Grassmannian Gr(2,5).

F2:=GF(2);
P9<x12,x13,x14,x15,x23,x24,x25,x34,x35,x45>:=ProjectiveSpace(F2,9);
P6<y15,y23,y24,y25,y34,y35,y45>:=ProjectiveSpace(F2,6);
g1:=x12*x34+x23*x14-x13*x24;
g2:=x12*x35+x23*x15-x13*x25;
g3:=x12*x45+x24*x15-x14*x25;
g4:=x13*x45+x34*x15-x14*x35;
g5:=x23*x45+x34*x25-x24*x35;
G:=Scheme(P9,[g1,g2,g3,g4,g5]);

// The equations ll1=ll2=ll3=qq=G=0 cut out the K3 surface S2. 

kk1:= x15 + x24 + x34;
kk2:= x24 + x25 + x34;
kk3:= x23 + x24 + x35;
ll1:=Evaluate(kk1,[0,0,0,y15,y23,y24,y25,y34,y35,y45]);
ll2:=Evaluate(kk2,[0,0,0,y15,y23,y24,y25,y34,y35,y45]);
ll3:=Evaluate(kk3,[0,0,0,y15,y23,y24,y25,y34,y35,y45]);
qq:=x12^2 + x14^2 + x13*x15 + x13*x23 + x15*x23 + x12*x24 + x13*x24 + x15*x24 + x24^2 + x12*x25 + x15*x25 + x23*x25 + x24*x25 + x25^2 + x13*x34 + x14*x34 + x15*x34 + x23*x34 + x24*x34 + x25*x34 + x34^2 + x13*x35 + x14*x35 + x15*x35 + x23*x35 + x25*x35 + x34*x35 + x35^2 + x12*x45 + x14*x45 + x34*x45 + x45^2;

// To speed up the computation we wish to view S2 as a subscheme of the P^6 given by ll1=ll2=ll3=0 inside P9.

q:=Evaluate(qq,[ll1,ll2,ll3,y15,y23,y24,y25,y34,y35,y45]);
g1F:=Evaluate(g1,[ll1,ll2,ll3,y15,y23,y24,y25,y34,y35,y45]);
g2F:=Evaluate(g2,[ll1,ll2,ll3,y15,y23,y24,y25,y34,y35,y45]);
g3F:=Evaluate(g3,[ll1,ll2,ll3,y15,y23,y24,y25,y34,y35,y45]);
g4F:=Evaluate(g4,[ll1,ll2,ll3,y15,y23,y24,y25,y34,y35,y45]);
g5F:=Evaluate(g5,[ll1,ll2,ll3,y15,y23,y24,y25,y34,y35,y45]);
S2:=Scheme(P6,[g1F,g2F,g3F,g4F,g5F,q]);

// Now we are going to check that the condition in Lemma 0.12 holds for S2.

s:=0;

// The counters s counts how many hyperplane sections are non reduced. We loop over all of the F2-hyperplane sections of S2.


for a0 in F2 do
for a1 in F2 do
for a2 in F2 do
for a3 in F2 do
for a4 in F2 do
for a5 in F2 do
for a6 in F2 do
h:=a0*y15+a1*y23+a2*y24+a3*y25+a4*y34+a5*y35+a6*y45;
H:=Scheme(S2,h);
Z:=SingularSubscheme(H);

// Z has dimension > 0 if and only if Z is (geometrically) non reduced.

if Dimension(Z) ge 1 then
s:=s+1;

// We check which hyperplane sections split over F4 and we keep track of the degrees of the components.

else H4:=BaseChange(H,GF(4));
if not IsIrreducible(H4) then
if Degree(Z) ge 5 then
L:=IrreducibleComponents(H4);

// We make a list of the degrees of the irreducible components of splitting hyperplane sections that are sufficiently singular.

A:=[];
for x in L do
Append(~A,Degree(x));
end for;
A;
end if;
end if;
end if;
end for;
end for;
end for;
end for;
end for;
end for;
end for;
s;

// We see in the output that for every sufficiently singular hyperplane section that splits over F4, there is a component of degree at least 6. Moreover, we see that we have s=0 and so no hyperplane sections are non reduced. We conclude that condition in Lemma 0.12 holds for S2.


==> S3_over_F3_satisfies_Lemma_0.14.txt <==
Magma code that verifies that S3 satisfies Lemma 0.14:

// We define G be the Grassmannian Gr(2,5), which contains our K3 surface S3.

F3:=GF(3);
P9<x12,x13,x14,x15,x23,x24,x25,x34,x35,x45>:=ProjectiveSpace(F3,9);
g1:=x12*x34+x23*x14-x13*x24;
g2:=x12*x35+x23*x15-x13*x25;
g3:=x12*x45+x24*x15-x14*x25;
g4:=x13*x45+x34*x15-x14*x35;
g5:=x23*x45+x34*x25-x24*x35;
G:=Scheme(P9,[g1,g2,g3,g4,g5]);
ll1:=x24+x25+x35;
ll2:=-x15+x24+x25-x34+x35;
ll3:=-x23-x24+x25+x34;
l1:=x12-ll1;
l2:=x13-ll2;
l3:=x14-ll3;
bb1:=-x24-x25-x34-x35+x45;
bb2:=x34-x45;
x15*x23 + x15*x24 + x15*x25 + 2*x24*x25 + x15*x34 + 2*x24*x34 + x15*x35 + 2*x15*x45 + x24*x45
b1:=x23-bb1;
b2:=x25-bb2;
q:=x15*b1-x24*b2;
S3:=Scheme(G,[l1,l2,l3,q]);

// We check that S3 is smooth and of dimension 2.

IsNonsingular(S3);
Dimension(S3);

// Preliminaries for counting points, which will be done fiberwise, using the morphism [x15:x24]:S3->P^1.

Points:=[];
for c:=1 to 10 do
Count:=0;
F3c:=GF(3^c);
P4<y24,y25,y34,y35,y45>:=ProjectiveSpace(F3c,4);

// We count points on the fibers over points of the shape [x15:x24]=[1:a]. Here the variable y24 is used for x15.

for a in F3c do
bb1a:=Evaluate(bb1,[0,0,0,0,0,a*y24,y25,y34,y35,y45]);
b2a:=Evaluate(b2,[0,0,0,0,0,0,y25,y34,y35,y45]);
ll1a:=Evaluate(ll1,[0,0,0,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);
ll2a:=Evaluate(ll2,[0,0,0,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);
ll3a:=Evaluate(ll3,[0,0,0,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);
g1a:=Evaluate(g1,[ll1a,ll2a,ll3a,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);
g2a:=Evaluate(g2,[ll1a,ll2a,ll3a,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);
g3a:=Evaluate(g3,[ll1a,ll2a,ll3a,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);
g4a:=Evaluate(g4,[ll1a,ll2a,ll3a,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);
g5a:=Evaluate(g5,[ll1a,ll2a,ll3a,y24,bb1a+a*b2a,a*y24,y25,y34,y35,y45]);

Ca:=Curve(P4,[g1a,g2a,g3a,g4a,g5a]);
if IsNonsingular(Ca) then
Ea:=EllipticCurve(Ca);
Count:=Count+Order(Ea);
else
Count:=Count+#RationalPoints(Ca);
end if;
end for;

// We count points on the fiber over [x15:x24]=[0:1]. Now the variable y24 is used for x23 and the variable y25 is used for x24.

bb2inf:=Evaluate(bb2,[0,0,0,0,0,0,0,y34,y35,y45]);
ll1inf:=Evaluate(ll1,[0,0,0,0,y24,y25,bb2inf,y34,y35,y45]);
ll2inf:=Evaluate(ll2,[0,0,0,0,y24,y25,bb2inf,y34,y35,y45]);
ll3inf:=Evaluate(ll3,[0,0,0,0,y24,y25,bb2inf,y34,y35,y45]);
g1inf:=Evaluate(g1,[ll1inf,ll2inf,ll3inf,0,y24,y25,bb2inf,y34,y35,y45]);
g2inf:=Evaluate(g2,[ll1inf,ll2inf,ll3inf,0,y24,y25,bb2inf,y34,y35,y45]);
g3inf:=Evaluate(g3,[ll1inf,ll2inf,ll3inf,0,y24,y25,bb2inf,y34,y35,y45]);
g4inf:=Evaluate(g4,[ll1inf,ll2inf,ll3inf,0,y24,y25,bb2inf,y34,y35,y45]);
g5inf:=Evaluate(g5,[ll1inf,ll2inf,ll3inf,0,y24,y25,bb2inf,y34,y35,y45]);

Cinf:=Curve(P4,[g1inf,g2inf,g3inf,g4inf,g5inf]);
if IsNonsingular(Cinf) then
Einf:=EllipticCurve(Cinf);
Count:=Count+Order(Einf);
else
Count:=Count+#RationalPoints(Cinf);
end if;
Append(~Points,Count);
end for;

// We obtain a list of F_3^n points for n \leq 10.

Points;

// This next part (computing the Picard rank of S3) can be done by hand (it is Lemma 15 and 16 in the document). It is however convenient to let Magma handle it. First Magma computes the characteristic polynomial of Frobenius acting on the untwisted second l-adic cohomology of S3.

TraceFrobs:=[];
for a:=1 to 10 do
Trace:=Points[a]-3^(2*a)-1;
Append(~TraceFrobs, Trace);
end for;
TraceFrobs;
R<t>:=PolynomialRing(Rationals());
L:=FrobeniusTracesToWeilPolynomials(TraceFrobs, 3, 2, 22: KnownFactor:=(t-3)^2);
L;

// There is only one option for the characteristic polynomial. Now we also know the characteristic polynomial of Frobenius acting on H^2 twisted by 1. We compute P20, which is the latter characteristic polynomial divided by (t-1)^2.

P20:=R!(Evaluate(L[1],3*t)/(3^22*(t-1)^2));
for m:=1 to 66 do
Phi:=Evaluate(CyclotomicPolynomial(m),t);
if IsDivisibleBy(P20,Phi) then
[m,Valuation(P20,Phi)];
end if;
end for;

// We conclude that the characteristic polymoial of Frobenius acting on H^2 twisted by 1 has only two roots (with multiplicity) that are roots of unity and so we conclude that the geometric Picard rank of S3 is 2.

